Parallel Proof-of-Work with DAG-Style Voting and Targeted Reward Discounting

We present parallel proof-of-work with DAG-style voting, a novel proof-of-work cryptocurrency protocol that, compared to Bitcoin, provides better consistency guarantees, higher transaction throughput, lower transaction confirmation latency, and higher resilience against incentive attacks. The superior consistency guarantees follow from implementing parallel proof-of-work, a recent consensus scheme that enforces a configurable number of proof-of-work votes per block. Our work is inspired by another recent protocol, Tailstorm, which structures the individual votes as tree and mitigates incentive attacks by discounting the mining rewards proportionally to the depth of the tree. We propose to structure the votes as a directed acyclic graph (DAG) instead of a tree. This allows for a more targeted punishment of offending miners and, as we show through a reinforcement learning based attack search, makes the protocol even more resilient to incentive attacks. An interesting by-product of our analysis is that parallel proof-of-work without reward discounting is less resilient to incentive attacks than Bitcoin in some realistic network scenarios.

==> data/rpp.csv <==
alpha,gamma05_seq_rl,gamma05_seq_hc,gamma50_seq_rl,gamma50_seq_hc,gamma95_seq_rl,gamma95_seq_hc,gamma05_tree8d_rl,gamma05_tree8d_hc,gamma50_tree8d_rl,gamma50_tree8d_hc,gamma95_tree8d_rl,gamma95_tree8d_hc,gamma05_dag8d_rl,gamma05_dag8d_hc,gamma50_dag8d_rl,gamma50_dag8d_hc,gamma95_dag8d_rl,gamma95_dag8d_hc,gamma05_par8c_rl,gamma05_par8c_hc,gamma50_par8c_rl,gamma50_par8c_hc,gamma95_par8c_rl,gamma95_par8c_hc
0.25,0.25351242581189704,0.2507540668656967,0.25246363984718156,0.25012470105848433,0.3283050631057818,0.3036808105715036,0.252703043134134,0.2479150390625,0.2571738279807207,0.249599609375,0.2662681285987911,0.251015625,0.251573693539916,0.2500146484375,0.2524270833333333,0.249345703125,0.2591773801620452,0.2504931640625,0.25198374310661764,0.250830078125,0.2518121170343137,0.2497216796875,0.2808113339095972,0.250732421875
0.3,0.30218098958333334,0.30041085586783395,0.3277611708954719,0.32684644670591595,0.42270647712573406,0.37739023482801914,0.3118347401003968,0.2993277420343137,0.3175542971686989,0.29866408164828434,0.32440362520662447,0.2991357421875,0.3018896484375,0.299345703125,0.30362261639810706,0.2970458984375,0.3122387026438042,0.299033203125,0.3123309213166861,0.300625,0.3184370888453442,0.299580078125,0.36053662401567005,0.298359375
0.35,0.3772936462351233,0.36937667430092197,0.4292962342414706,0.4156687637775782,0.5362660992903863,0.45998782495486656,0.3666951804791919,0.349365234375,0.37610943058547586,0.3485400390625,0.38393465361669293,0.347880859375,0.3524058314732143,0.35087890625,0.3621867842432931,0.349755859375,0.36587950102642075,0.34978515625,0.41485489502065886,0.3508935546875,0.4377912696341064,0.3486328125,0.48756684880592827,0.3489298789828431
0.4,0.49184090902719624,0.48509514517925034,0.5714900359346341,0.5265776449043398,0.6647732163345864,0.5652579809501234,0.42853762656090644,0.400771484375,0.4395205942076157,0.4002685546875,0.4437782243928035,0.40149571078431373,0.40778231858364344,0.400107421875,0.4156543795208129,0.3994778262867647,0.42299016807562717,0.3996875,0.5356495873730033,0.3998486328125,0.5505252321573114,0.400832395067402,0.6190780395065931,0.3999951171875
0.45,0.6761814903855676,0.6526045933261632,0.7580861641889082,0.6850380969024839,0.8203927280612325,0.7033868700183942,0.4946076570985777,0.44984551164215686,0.5051975540311529,0.451279296875,0.5033435813343604,0.44766383272058824,0.481150670522063,0.449345703125,0.48621500493107034,0.45123046875,0.48448797201204896,0.448740234375,0.7025620179781774,0.4502099609375,0.692373211738568,0.4482887178308823,0.7718356658991813,0.4630024484978393

